Exact logarithmic four-point functions in the critical two-dimensional Ising model

Based on conformal symmetry we propose an exact formula for the four-point connectivities of FK clusters in the critical Ising model when the four points are anchored to the boundary. The explicit solution we found displays logarithmic singularities. We check our prediction using Monte Carlo simulations on a triangular lattice, showing excellent agreement. Our findings could shed further light on the formidable task of the characterization of Logarithmic Conformal Field Theories and on their relevance in physics.

==> triangle_lattice1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{triangle_lattice1.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4583,4118)(4854,-6946)
\put(5392,-4674){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_4$}%
}}}}
\put(6885,-7036){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_1$}%
}}}}
\put(8249,-4674){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_3$}%
}}}}
\put(8444,-7036){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_2$}%
}}}}
\end{picture}%


==> triangle_lattice2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{triangle_lattice2.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4583,4118)(4594,-6946)
\put(5392,-4674){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_4$}%
}}}}
\put(6885,-7036){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_1$}%
}}}}
\put(8249,-4674){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_3$}%
}}}}
\put(8444,-7036){\makebox(0,0)[lb]{\smash{{\SetFigFont{32}{36.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z'_2$}%
}}}}
\end{picture}%

